Transforming a Non-Differentiable Rasterizer into a Differentiable One with Stochastic Gradient Estimation

We show how to transform a non-differentiable rasterizer into a differentiable one with minimal engineering efforts and no external dependencies (no Pytorch/Tensorflow). We rely on Stochastic Gradient Estimation, a technique that consists of rasterizing after randomly perturbing the scene's parameters such that their gradient can be stochastically estimated and descended. This method is simple and robust but does not scale in dimensionality (number of scene parameters). Our insight is that the number of parameters contributing to a given rasterized pixel is bounded. Estimating and averaging gradients on a per-pixel basis hence bounds the dimensionality of the underlying optimization problem and makes the method scalable. Furthermore, it is simple to track per-pixel contributing parameters by rasterizing ID- and UV-buffers, which are trivial additions to a rasterization engine if not already available. With these minor modifications, we obtain an in-engine optimizer for 3D assets with millions of geometry and texture parameters.

==> figures/ananas/image_1k/timings.txt <==
00000 0
00010 0.5202668
00020 1.10444
00030 1.660173
00040 2.185041
00050 2.777854
00060 3.340306
00070 3.872881
00080 4.469551
00090 5.033792
00100 5.568826
00110 6.170221
00120 6.739625
00130 7.277781
00140 7.88263
00150 8.455023
00160 8.997302
00170 9.608258
00180 10.18302
00190 10.72813
00200 11.34272


==> figures/ananas/image_64k/timings.txt <==
00000 0
00010 1.017667
00020 2.053826
00030 3.091275
00040 4.137342
00050 5.184602
00060 6.232011
00070 7.282114
00080 8.332917
00090 9.386642
00100 10.44549
00110 11.50437
00120 12.56866
00130 13.63449
00140 14.70727
00150 15.78647
00160 16.87146
00170 17.96118
00180 19.05977
00190 20.1574
00200 21.2619


==> figures/ananas/pixel_1k/timings.txt <==
00000 0
00010 0.5037672
00020 1.089668
00030 1.643417
00040 2.161361
00050 2.732498
00060 3.277449
00070 3.793868
00080 4.36309
00090 4.905735
00100 5.419576
00110 5.994812
00120 6.54502
00130 7.056826
00140 7.63182
00150 8.177125
00160 8.696168
00170 9.271139
00180 9.82021
00190 10.33721
00200 10.91847


==> figures/ananas/pixel_64k/timings.txt <==
00000 0
00010 0.9281895
00020 1.880737
00030 2.825798
00040 3.777107
00050 4.728054
00060 5.680494
00070 6.633305
00080 7.588675
00090 8.539876
00100 9.498022
00110 10.45337
00120 11.40846
00130 12.36678
00140 13.32161
00150 14.28247
00160 15.24324
00170 16.20258
00180 17.16284
00190 18.12477
00200 19.08549


==> figures/ananas1k/image/timings.txt <==
00000 : 0,2489347
00100 : 1,27346
00200 : 2,141274
00300 : 3,005452
00400 : 3,851132
00500 : 4,677349
00600 : 5,496607
00700 : 6,324575
00800 : 7,147329
00900 : 7,971596
01000 : 8,790013
01100 : 9,6096
01200 : 10,43336
01300 : 11,26468
01400 : 12,07429
01500 : 12,90049
01600 : 13,72462
01700 : 14,5476
01800 : 15,38045
01900 : 16,20688
02000 : 17,02672
02100 : 17,85148
02200 : 18,71763
02300 : 19,57264
02400 : 20,44554
02500 : 21,27547
02600 : 22,14583
02700 : 23,02082
02800 : 23,87316
02900 : 24,69587
03000 : 25,50295
03100 : 26,32412
03200 : 27,14334
03300 : 27,96086
03400 : 28,78623
03500 : 29,61456
03600 : 30,43755
03700 : 31,2729
03800 : 32,09744
03900 : 32,91687
04000 : 33,73484
04100 : 34,56186
04200 : 35,3888
04300 : 36,20933
04400 : 37,02164
04500 : 37,83529
04600 : 38,64803
04700 : 39,46104
04800 : 40,27241
04900 : 41,10065
05000 : 41,90989
00000 : 0,2749134


==> figures/ananas1k/pixel/timings.txt <==
00000 : 0,272339
00100 : 1,382752
00200 : 2,20234
00300 : 3,013007
00400 : 3,8154
00500 : 4,665877
00600 : 5,482277
00700 : 6,299204
00800 : 7,122628
00900 : 7,944231
01000 : 8,756497
01100 : 9,583889
01200 : 10,4197
01300 : 11,24826
01400 : 12,07742
01500 : 12,89372
01600 : 13,69918
01700 : 14,51151
01800 : 15,33219
01900 : 16,14536
02000 : 16,97633
02100 : 17,7908
02200 : 18,61163
02300 : 19,42717
02400 : 20,24785
02500 : 21,05552
02600 : 21,88442
02700 : 22,71235
02800 : 23,52432
02900 : 24,35693
03000 : 25,17209
03100 : 26,00848
03200 : 26,8195
03300 : 27,63195
03400 : 28,43622
03500 : 29,27158
03600 : 30,09512
03700 : 30,91022
03800 : 31,74017
03900 : 32,55503
04000 : 33,36458
04100 : 34,18966
04200 : 34,99887
04300 : 35,81678
04400 : 36,6329
04500 : 37,45682
04600 : 38,27052
04700 : 39,08548
04800 : 39,91136
04900 : 40,72687
05000 : 41,54787


==> figures/bunny/timings.txt <==
00000 0
00050 1.501859
00100 3.125433
00150 4.729795
00200 6.655103
00250 8.98341
00300 11.22416
00350 16.22031
00400 21.42558
00450 26.82311
00500 32.20389


==> figures/cow/diffrast/timings.txt <==
000000	0.0000
000001	1.1153
000002	2.1601
000003	3.2077
000004	4.2573
000005	5.3067
000006	6.3006
000007	7.3626
000008	8.4405
000009	9.5165
000010	10.6191
000011	11.6916
000012	12.7590
000013	13.8126
000014	14.8773
000015	15.9373
000016	16.9870
000017	18.0619
000018	19.1209
000019	20.1899
000020	21.2253
000021	22.2875
000022	23.3699
000023	24.4483
000024	25.5553
000025	26.6482
000026	27.7045
000027	28.7625
000028	29.8038
000029	30.8248
000030	31.8408
000031	32.8465
000032	33.8546
000033	34.8791
000034	35.9130
000035	36.9332
000036	37.9507
000037	38.9592
000038	39.9589
000039	40.9669
000040	42.0168


==> figures/dancer/diffrast/timings.txt <==
000000	0.0000
000001	3.8990
000002	7.6422
000003	11.3535
000004	15.1328
000005	18.9241
000006	22.7053
000007	26.4402
000008	30.3139
000009	34.1193
000010	37.8782
000011	41.7092
000012	45.4711
000013	49.3780
000014	53.2248
000015	57.0406
000016	60.7935
000017	64.7765
000018	68.5460
000019	72.3866
000020	76.1747
000021	79.8194
000022	83.4691
000023	87.0928
000024	90.7638
000025	94.3601
000026	97.9618
000027	101.5598
000028	105.2072
000029	108.8312
000030	112.5509
000031	116.1644
000032	119.7649
000033	123.4634
000034	127.0892
000035	130.7933
000036	134.4614
000037	138.0774
000038	141.7551
000039	145.4172
000040	149.0414


==> figures/dancer/ours/timings.txt <==
00000 0
00050 3.418092
00100 6.830943
00150 10.23391
00200 13.6341
00250 17.03218
00300 20.42311
00350 23.80841
00400 27.19565
00450 30.57631
00500 33.95128


==> figures/ewer/timings.txt <==
00000 0
00050 11.52149
00100 23.05754
00150 34.2421
00200 45.42395
00250 56.5055
00300 67.54851
00350 78.54252
00400 89.49793
00450 100.4197
00500 111.3191
00550 122.2744
00600 133.1855
00650 144.109
00700 154.8692
00750 165.5191
00800 176.1362
00850 186.7285
00900 197.2925


==> figures/lego/timings.txt <==
00000 0
00100 2.849434
00200 6.249937
00300 10.2636
00400 14.54155
00500 21.19115
00600 31.2479
00700 42.02458
00800 53.00878
00900 64.12104
01000 75.36488


==> figures/otter/timings.txt <==
00000 0
00010 0.3395627
00020 0.6945115
00030 1.086564
00040 1.479154
00050 1.874135
00060 2.27033
00070 2.675317
00080 3.074482
00090 3.47427
00100 3.879147
00110 4.145172
00120 4.622811
00130 5.101785
00140 5.599743
00150 6.118137
00160 6.63225
00170 7.157348
00180 7.681008
00190 8.203028
00200 8.726759
00210 9.207274
00220 10.02875
00230 10.82442
00240 11.6269
00250 12.43034
00260 13.25264
00270 14.09686
00280 14.95414
00290 15.80889
00300 16.66937
00310 17.53218
00320 18.40465
00330 19.25808
00340 20.1198
00350 20.99583
00360 21.78235
00370 22.72009
00380 23.67053
00390 24.4466
00400 25.30284
00410 26.34458


==> figures/skull/diffrast/timings.txt <==
000000	0.0000
000001	0.9432
000002	1.8376
000003	2.6968
000004	3.5836
000005	4.4594
000006	5.3304
000007	6.2518
000008	7.1099
000009	7.9691
000010	8.9023
000011	9.8003
000012	10.7265
000013	11.6387
000014	12.5371
000015	13.4392
000016	14.3283
000017	15.2029
000018	16.1003
000019	16.9795
000020	17.8515
000021	18.7417
000022	19.6370
000023	20.5245
000024	21.4055
000025	22.2870
000026	23.1801
000027	24.0949
000028	24.9966
000029	25.9283
000030	26.8246
000031	27.6852
000032	28.5480
000033	29.4235
000034	30.3062
000035	31.2136
000036	32.1027
000037	33.0250
000038	33.9243
000039	34.8231
000040	35.6951
000041	36.5598
000042	37.4273
000043	38.2874
000044	39.1417
000045	40.0000
000046	40.8932
000047	41.7556
000048	42.6090
000049	43.4802
000050	44.3812
000051	45.2742
000052	46.1441
000053	47.0471
000054	47.9988
000055	48.9126
000056	49.7977
000057	50.6758
000058	51.5632


==> figures/skull/ours/timings.txt <==
00000 0
00100 2.290301
00200 4.69154
00300 6.988059
00400 9.304069
00500 11.57939
00600 13.85521
00700 16.09909
00800 18.33327
00900 20.58335
01000 22.78206

